Generative AI-Driven Parametric Design Optimization Framework for Vehicle Closure Systems

This study presents a generative AI-driven parametric design optimization framework integrating performance-oriented generation with editable computer-aided design (CAD) and downstream computer-aided engineering (CAE) analysis for industrial vehicle closure systems. The framework is demonstrated on an automotive tailgate assembly with complex geometry, coupled components, and competing performance and feasibility requirements. A production-oriented CATIA model is restructured into a reference-based parametric template with a 13-dimensional design representation. An automated CAD/CAE workflow generates parametric models, performs structural analysis, and constructs a database of mass, maximum displacement, and maximum von Mises stress. Gaussian process regression surrogates predict performance, while diffusion and flow matching models generate design candidates. The design problem minimizes mass and maximum displacement, with stress assessed as an engineering feasibility constraint. Performance-guided generation using surrogate guidance and performance-aware training using a performance-aware loss incorporate engineering objectives, with sensitivity to guidance scale and loss weight evaluated. Generative search is compared with NSGA-II under matched evaluation budgets using a common surrogate model. Selected Pareto-region candidates are reconstructed in CATIA and re-evaluated through native CAE; all verified candidates are successfully regenerated and analyzed. Relative to the baseline, the knee-point design reduces mass by 7.1% and maximum displacement by 29.4%, while extreme verified solutions achieve maximum reductions of 10.3% and 37.3%, respectively. The results demonstrate performance-oriented multi-objective design exploration compatible with editable industrial CAD and native engineering verification.

==> License.txt <==
MIT License

Copyright (c) 2020 George Kour

Permission is hereby granted, free of charge, to any person obtaining a copy
of this software and associated documentation files (the "Software"), to deal
in the Software without restriction, including without limitation the rights
to use, copy, modify, merge, publish, distribute, sublicense, and/or sell
copies of the Software, and to permit persons to whom the Software is
furnished to do so, subject to the following conditions:

The above copyright notice and this permission notice shall be included in all
copies or substantial portions of the Software.

THE SOFTWARE IS PROVIDED "AS IS", WITHOUT WARRANTY OF ANY KIND, EXPRESS OR
IMPLIED, INCLUDING BUT NOT LIMITED TO THE WARRANTIES OF MERCHANTABILITY,
FITNESS FOR A PARTICULAR PURPOSE AND NONINFRINGEMENT. IN NO EVENT SHALL THE
AUTHORS OR COPYRIGHT HOLDERS BE LIABLE FOR ANY CLAIM, DAMAGES OR OTHER
LIABILITY, WHETHER IN AN ACTION OF CONTRACT, TORT OR OTHERWISE, ARISING FROM,
OUT OF OR IN CONNECTION WITH THE SOFTWARE OR THE USE OR OTHER DEALINGS IN THE
SOFTWARE.

